Low regularity symplectic schemes for stochastic NLS

We introduce a class of symplectic resonance based schemes for Schr\"odinger's equation in dimension one, building on the work in [1] wherein resonance based numerical schemes were developed in the context of dispersive PDE driven by time dependent, or space-time dependent, coloured noise. We work primarily with a cubic nonlinearity, advancing the approach introduced in [15] for deriving symplectic schemes in the deterministic setting. As an example of such a scheme we derive the resonance based midpoint rule for the Stochastic NLS and analyse its convergence properties.

==> out_CN_energy_traj_H1_conservative.txt <==
5.511568272006639901e+00
5.502457210540390165e+00
5.507229234061449930e+00
5.504564834033374154e+00
5.504888616884159092e+00
5.508268138708031003e+00
5.500283422930735355e+00
5.512769185136933814e+00
5.509999283010321491e+00
5.519239681947554210e+00


==> out_CN_energy_traj_smooth.txt <==
2.525330508121586409e-02
2.525330039766381443e-02
2.525330132056382432e-02
2.525330264935278166e-02
2.525330324543820920e-02
2.525330398761644821e-02
2.525330503644061114e-02
2.525330660727812676e-02
2.525330608903401247e-02
2.525330773846334864e-02


==> out_CN_energy_traj_smooth_complex.txt <==
2.524244309470592348e-02
2.657260787187554901e-02
2.786246403865864224e-02
2.872693368704194380e-02
3.022149044370324791e-02
3.120697236001370584e-02
3.298536254589924666e-02
3.365644856631345994e-02
3.459083663222915772e-02
3.593800825263997190e-02


==> out_CN_mass_traj_H1_conservative.txt <==
1.000000000000000000e+00
1.000000000000000222e+00
1.000000000000000888e+00
1.000000000000002442e+00
1.000000000000002442e+00
1.000000000000003109e+00
1.000000000000004663e+00
1.000000000000005773e+00
1.000000000000006661e+00
1.000000000000007105e+00


==> out_CN_mass_traj_smooth.txt <==
2.308449205554001515e-05
2.308449205553999483e-05
2.308449205553996772e-05
2.308449205553994062e-05
2.308449205553992029e-05
2.308449205553988979e-05
2.308449205553986608e-05
2.308449205553983897e-05
2.308449205553981525e-05
2.308449205553977798e-05


==> out_CN_mass_traj_smooth_complex.txt <==
2.299393053535204521e-05
2.226494290826072634e-05
2.336468384997939229e-05
2.458752706380372085e-05
2.816050511825358825e-05
2.914692899359164999e-05
3.345836800286684451e-05
3.729423868903807026e-05
3.827112336252311151e-05
3.997889974623128481e-05


==> out_RMP_energy_traj_H1_conservative.txt <==
5.511570956009686384e+00
5.509954743600742333e+00
5.507440254643920063e+00
5.496758830463759793e+00
5.498420596946649752e+00
5.497749217601645810e+00
5.498609209438678924e+00
5.499658592762740383e+00
5.499739631006042906e+00
5.503473379518721842e+00


==> out_RMP_energy_traj_smooth.txt <==
2.525330508315424410e-02
2.525330320618672866e-02
2.525330367589425501e-02
2.525330445791161907e-02
2.525330477811914623e-02
2.525330492281990455e-02
2.525330451979630048e-02
2.525330367886193320e-02
2.525330400343082926e-02
2.525330419157954462e-02


==> out_RMP_energy_traj_smooth_complex.txt <==
2.524243812728596548e-02
2.657313438140678288e-02
2.786361594110169440e-02
2.872859639726872347e-02
3.022395204210912706e-02
3.121004850137647918e-02
3.298907352404668175e-02
3.366027685722997737e-02
3.459570233958268043e-02
3.594393261622630398e-02


==> out_RMP_mass_traj_H1_conservative.txt <==
9.999999130212928744e-01
1.000013867705283221e+00
1.000012335895141158e+00
1.000007127372980698e+00
1.000006555408998299e+00
1.000011217310768696e+00
1.000011778046754563e+00
1.000013620823616778e+00
1.000007459961977485e+00
1.000003871744101547e+00


==> out_RMP_mass_traj_smooth.txt <==
2.308449205541925536e-05
2.308449206079035227e-05
2.308449206159830311e-05
2.308449206648353514e-05
2.308449206870016616e-05
2.308449206590759340e-05
2.308449206186801196e-05
2.308449205995491689e-05
2.308449205247664935e-05
2.308449205839498375e-05


==> out_RMP_mass_traj_smooth_complex.txt <==
2.299393039447088268e-05
2.226498294987707736e-05
2.336477531345545388e-05
2.458766237230918943e-05
2.816069868025074789e-05
2.914718178586044709e-05
3.345866655864444507e-05
3.729455166534523350e-05
3.827155577538104606e-05
3.997950731115676524e-05


==> zoomed_data.csv <==
index init_abs end_abs init_real end_real
1950 0.012873395848915021 0.009284365248428328 -0.011478094048791193 -0.0028976890768707946
1951 0.02380984152777471 0.007668821493329384 0.01878163886247791 -0.0012052234331966715
1952 0.003485007417086249 0.002921775929906363 -0.0014924648777255797 -0.0004650961591711949
1953 0.024370084092690567 0.007514272498504323 -0.016075692836280613 -0.0006101433313153261
1954 0.017816077042489945 0.010563720200634516 0.005830497710490185 -0.010259850566356022
1955 0.012519952940808125 0.007608951732000594 0.008080382586442522 -0.0008292141637668262
1956 0.005009819440324575 0.006969496818087152 -0.00044263924602393136 -0.004537544181787306
1957 0.008709630305415253 0.008789629576097257 0.007497512429517319 -0.008627405662919831
1958 0.008355488632699776 0.0033337227161557913 0.008001529847548894 -0.003332432768486928
1959 0.0026554224039443022 0.006177575542828266 -0.00024403476365416043 -0.006101172218819461
1960 0.019557642035173392 0.005243384320859467 -0.00811669868970781 -0.0051554001334665756
1961 0.015796514279202038 0.004746964878168958 0.015079303607434279 -4.777628169264899e-05
1962 0.004445322810777721 0.0030526821157942086 0.0005398406029296848 -0.0021437768050006785
1963 0.00886030557609419 0.0026866101512294854 -0.007301219067700394 -0.0004294471380369564
1964 0.023094992278675584 0.009112995584741358 0.010358388615998169 -0.003872500338359554
1965 0.007418539599364057 0.004157109659831064 -0.007237038919247957 0.002106345278274371
1966 0.0069034485133688366 0.0020144026325139407 -0.0005763304681214146 -0.0019721395591982506
1967 0.008904646104438054 0.004027166439240975 -0.008263176880650504 0.0038777277023510906
1968 0.021700187329784397 0.010703630296964414 0.012020428868161447 0.00295699629211862
1969 0.027731289952374557 0.004408615633938812 0.024058160669295895 0.0038515615809141188
1970 0.021217502575784426 0.006326176434122607 -0.007005152099161841 0.0016320545406683794
1971 0.025112365383801585 0.010375166775008215 0.012564229791823174 0.003748196354775461
1972 0.010951179310300596 0.007522409434122602 -0.010120810159855043 0.0028099621301874043
1973 0.008817498418048375 0.002102185425047797 0.00866454947533271 -0.0020893335158710265
1974 0.006097721633662688 0.010281406778415329 -0.0032449546076959964 -0.0099279609435273
1975 0.008622249041735208 0.005641457701317159 0.006702106522325572 0.0012989373410537022
1976 0.004192887451338129 0.005153409616519237 0.004064346364010782 0.0027951574757191736
1977 0.021431058424155682 0.01681756778021607 0.01695023106124748 -0.016343904357512724
1978 0.027529118341719 0.0009512068867787228 -0.0041879552883858405 0.0007305865058544961
1979 0.015327751631528224 0.005149010794503779 0.007273346595286687 0.004719199381606458
1980 0.00930927986376662 0.010548458279605087 -0.008699129282856339 -0.010530036561828068
1981 0.01149875276666745 0.009069440690367348 0.011428429719271759 -0.009008470360093172
1982 0.02295615381356329 0.003560138992450719 -0.0229087302441032 0.003210630981185267
1983 0.014564178736949242 0.00811436666297924 -0.012193995626125496 0.008102857962408266
1984 0.006108990413126224 0.013640467771592396 -0.005433199711965929 0.01360716291015761
1985 0.02657239622301124 0.010969678053634453 0.026348856874705753 -0.004591069414357004
1986 0.030437619118945925 0.011092904225171927 -0.007942367358186443 -0.007336019235341554
1987 0.004429738912756449 0.013699671014955016 0.004111189427151168 -0.004976669965773164
1988 0.0266948496122803 0.007226399798208208 -0.025357777526605892 0.006547560225519254
1989 0.010189386981183334 0.012387336371470254 -0.008035749674369935 0.011501973232247439
1990 0.00899315775802124 0.008394354071946174 -0.0058503095470259815 -0.000798982064412481
1991 0.024438507027050766 0.012210863958595275 -0.01640530286943605 -0.0003129674445526581
1992 0.002417786432308349 0.009396605024468988 -0.0008946519973955255 0.006240415106199832
1993 0.015263453640159963 0.007664412930670809 0.0009390670694210697 -0.006324877459111148
1994 0.001140152062954705 0.006718617414070524 0.0008204553904622848 -0.0003253485355178207
1995 0.0032374281977814827 0.011798173499714931 0.002883947326389043 0.009705886378208068
1996 0.005650441247897636 0.006245497080131631 -0.005511608553931805 0.002109509575438556
1997 0.021539300694504288 0.020271736637123013 0.006059680706817687 -0.0012965103360240576
1998 0.008988383006893702 0.017422174142063578 0.008464821732717448 0.012025007353452716
1999 0.02520829418170029 0.008291173735862087 -0.020767871234930832 0.007646122271698591
2000 0.004002518743375418 0.008862911209229312 -0.00044339394918573716 -0.008645354636644122
2001 0.010770274209407299 0.012826425357884893 0.00948462942908347 -0.005186999831401295
2002 0.017197712785352436 0.012402627347388857 -0.010400215730856022 -0.007851818692570827
2003 0.0029820784225519517 0.012949326607045527 -0.0028868236768162556 -0.012833360607824609
2004 0.014407333100545148 0.017792626547688196 -0.002631322102530559 0.015742443486469877
2005 0.018256570873269262 0.015789022028825116 -0.0009750219039304539 -0.004862485941442222
2006 0.013706102177778708 0.006410850337279643 -0.012268963352999407 0.0063177111833866905
2007 0.0025827270594659746 0.01687807595303536 -0.00045365862900395093 -0.008767474077954793
2008 0.015844357764482862 0.014905875201668587 -0.015818038789054068 0.00996832174040684
2009 0.007616557222543157 0.01696677378203686 0.0021737632436500016 -0.013645643751836665
2010 0.02335267962563134 0.023880857348775486 -0.016442728633799916 -0.020555037598241392
2011 0.018570395412514863 0.02126397342759401 -0.003032691940430045 0.020749067964795934
2012 0.012306078619944474 0.01999018926687688 -0.0030187260335338174 -0.016891868323059823
2013 0.02278468763162146 0.027706174794588968 -0.012822154779913596 -0.027691872015267117
2014 0.009871539087906578 0.025095959769985195 -6.843553645268543e-05 -0.02420879073875566
2015 0.019411663409718418 0.008137544081373434 -0.005148884415873258 0.0016506184024840452
2016 0.0051977841418713545 0.019094729950138212 0.004517079139402649 0.012062607723352494
2017 0.02883772282424234 0.01082807954960158 0.015207125491352991 -0.009844796439514891
2018 0.007366539270084049 0.005104695250188976 -0.0041429108498879895 7.278033507056139e-06
2019 0.0022734492327026955 0.022798124893628882 0.002272838942211591 0.00779995375141457
2020 0.01570481513227811 0.029845311420259632 -0.015579370022015922 0.011420046047803254
2021 0.007338742700429738 0.009930593048307882 0.0011314230840089048 0.004901872286080315
2022 0.00436974111305972 0.04599730321191597 0.0027801113283286638 -0.022146880255263644
2023 0.01615185185533003 0.015425537436369768 0.005198969642596815 -0.003696735358746792
2024 0.014574196440511231 0.004751186662216921 -1.4176795886662965e-05 -0.004478659663075586
2025 0.007025574357153895 0.02014725529622972 0.0048008955989137314 0.019607268266181543
2026 0.008662385684261281 0.029316704559292812 -0.006093677041893699 -0.02808541084727908
2027 0.012628159910968703 0.057508473272279766 -0.004471196067615426 -0.014336753603170351
2028 0.011739348007002834 0.015004418122481747 -0.011734479057112076 0.009434351391725635
2029 0.013339397474858464 0.022632419778733533 -0.005487610442533493 -0.013093907394412364
2030 0.022489214434483897 0.023675712482395358 0.022479151264718455 0.023465982518946236
2031 0.007499246786365924 0.051866461212428036 -0.0019263281066455751 0.032046437289012436
2032 0.021502439269061053 0.06541148248566964 0.010503348585423851 -0.05736422725607175
2033 0.012442039501868058 0.010027938372645488 0.0033260404112361586 -0.009540678985761504
2034 0.022273225549347526 0.024559366202601855 -0.01120722908574606 -0.019850672112245917
2035 0.02134031931523297 0.011618645651109684 -0.0010839876179195252 0.005309066418216726
2036 0.006264331085696855 0.01426840894378262 0.006149040963783284 0.01019684874173372
2037 0.007306036762739749 0.010117227494756322 0.007147349070207362 -0.0007422668690514896
2038 0.008467764964995336 0.06438374583684575 -0.005922411399209053 -0.05443264901524676
2039 0.016853323931011424 0.11816399816178064 -0.015906754570962158 0.11722003458350747
2040 0.009009439669163625 0.10016542501340964 0.008482066620059929 0.09898827391701781
2041 0.046911565148857345 0.013492511042714032 -0.025020196543530403 -0.005181632307415354
2042 0.023343476872586293 0.0883981553600406 -0.009884020153927354 -0.08764288930423395
2043 0.03191569085017367 0.08688310766714748 -0.03174985230695094 -0.0131744460231669
2044 0.04115415346847641 0.11854772283461479 0.012565846013393295 -0.09198179711083011
2045 0.004183598453705949 0.0979582099186517 0.001762460459456017 0.053243340114488065
2046 0.01903333881794868 0.19664638184763547 -0.0183631222362261 -0.07678002039843504
2047 0.07373793493908636 0.395682184921285 0.02011780297827305 -0.3837772597924838
2048 0.09359217047089836 0.6717417192931008 -0.02860643602960121 0.44655465614092826
2049 0.03564672967879952 0.12553074474878761 -0.0249196493606388 -0.025711430556179832
2050 0.023162462742012446 0.2771406659874253 -0.00978239924424949 -0.20863630431798313
2051 0.005191404770640483 0.2519806477987666 0.003108511112854368 0.17907663777287092
2052 0.012189241149165283 0.049689550160473675 0.01163464932443072 0.0247846162192879
2053 0.029385222222253007 0.14700828234404506 -0.027752556568015802 0.01999901258114616
2054 0.013742909234307644 0.07063857646525232 0.01219482392608058 0.054251408592578834
2055 0.02284987609387732 0.034053471078217656 -0.021980980717967193 -0.032329843483060436
2056 0.018208994523457905 0.13165594976266734 -0.011780935320382893 -0.07999053767305697
2057 0.016922484740588946 0.05780407868397469 -0.01487915880666284 0.04827384979791804
2058 0.004034875738399138 0.023222849748396106 -0.0001495111034582631 -0.022859034717209178
2059 0.009458121315765452 0.10187384631152419 -0.009022144486978755 -0.07332321310478102
2060 0.011931747106860614 0.045138875570281844 -0.0058209652731581575 0.010573949778505613
2061 0.019982808855439578 0.09444828833096938 -0.019065250193624653 -0.08462445587144564
2062 0.0087834140685149 0.04431968252709659 -0.008081896297729815 0.026036261495865735
2063 0.019601241396417893 0.01050744794922256 0.012231033379311062 -0.008303571568278439
2064 0.020871725995167373 0.057513631059280375 0.02081251589891856 0.05054286553096721
2065 0.016949426604923653 0.028044912606440202 -0.008322269678973176 0.027992828274605232
2066 0.016235313602045946 0.023744060285170763 0.016011423658203097 0.01763004056904933
2067 0.007657440976159424 0.01925034292950914 -0.003099518880205004 0.01805300547986865
2068 0.023807590947289032 0.03094761102826673 0.012628979581028509 0.01906856095385066
2069 0.018276607514904692 0.01623095197438491 -0.018130998666569028 -6.740918477364755e-05
2070 0.006818485111211603 0.04790217032011571 -0.0035834699070303173 0.04466162627644383
2071 0.016244196320508334 0.030892424248152205 0.0004845010504083715 0.024708205696121352
2072 0.01725303216614087 0.027761963832702716 0.013104427109888211 -0.022929793091153262
2073 0.011289704705157853 0.011820189253488236 -0.0015810015969845597 -0.00899918854786403
2074 0.016507682912118404 0.024144054603656057 -0.0027386672707309804 0.0010220246369914538
2075 0.013349605529571798 0.020598844857793137 0.004805108827793884 0.006361126407191244
2076 0.00407103019231503 0.007655215919133491 -0.0026898583117251 0.004820738213238861
2077 0.018086478135902813 0.03815847417363105 -0.016643560351829137 -0.02983990136691511
2078 0.03284478997762545 0.019947142331274786 -0.028852626998477366 -0.0008758832616938843
2079 0.017129591063156927 0.020830465980155085 0.016711181384922398 -0.010105152085179123
2080 0.018321408919400636 0.022007582130218986 0.014412948901911362 0.018831261446896317
2081 0.008979841142077892 0.007277269316853476 -0.007090650237207411 -0.006826059896142259
2082 0.010173135159479978 0.0051964226892181635 -0.003013608702082407 0.004499212988602036
2083 0.013098216630435804 0.01056855399034437 0.006805838670443343 0.0011748990116518107
2084 0.00809408637790543 0.0226430283550939 0.0016145918926567646 -0.02089842403125846
2085 0.012468953773877493 0.007950439998654796 0.006819052119860123 -0.007856618510053892
2086 0.008334284522689517 0.022658233097615634 -0.0037328516069558577 0.010970526459396533
2087 0.009889223048817215 0.0020732781780539 0.002449036615231231 0.001211984230818078
2088 0.020845217168768578 0.00991278760871807 0.020779576849484505 -0.00021700862284124105
2089 0.009472879288441385 0.008835344713322073 -0.003626184638007924 0.0047990828478690845
2090 0.011179560797623242 0.006991818510605883 -0.006614095983522791 0.0013852890390200392
2091 0.00856882594654317 0.01413424954246402 -0.002183254002691431 -0.005192300167743984
2092 0.007255673385305076 0.013533028013188845 0.005998161231711106 -0.008973443555315049
2093 0.021952941990440074 0.008471737301466596 -0.019147491198686698 -0.00825228931926331
2094 0.011272957582926062 0.013677866111508738 -0.00649362820739933 -0.008888144528183093
2095 0.013471172238853578 0.011284443160668648 -0.010353031644996388 0.0004069191693879926
2096 0.024388735982413298 0.017339284831576474 0.000723980925738572 -0.012988778163007503
2097 0.0017162518897768466 0.012865328481616015 0.0008365725075622698 0.012675044358205805
2098 0.01750465623134826 0.007998970950932308 -0.01674676782166024 0.001130183867019102
2099 0.01687161348075647 0.002377881346609069 -0.008404481246272638 0.0021535411293892794
2100 0.005547868510421806 0.01300235150837405 -0.0031783694621936058 0.0007935845566713695
2101 0.007126570338458737 0.00754645407017234 -0.007067109994192278 0.006789392741208801
2102 0.008307218281372881 0.004470173477723611 -0.008283680667298293 0.0025152642001214794
2103 0.00777464419356914 0.01206286155368212 0.007184299762779556 -0.012031435121892343
2104 0.018996632788840933 0.015896645812661935 0.015113449248997733 -0.0038825011411232416
2105 0.009975691414223106 0.005464108735657518 0.0024426366755791497 0.0003760698777806934
2106 0.016108796836517416 0.005481303144921604 -0.016057042411133222 -0.005476012960143098
2107 0.021148429890549495 0.010845533555788874 0.01877135075434101 -0.01073796013214034
2108 0.011757247113679647 0.006643152096892252 -0.007617045183997451 -0.0024366944826515317
2109 0.01504199919407574 0.0010358596396374577 -0.012684737231843293 0.0003765567713952447
2110 0.0030224910649697934 0.010200559355590135 -0.00016536258355650694 0.00990495391582322
2111 0.007330278157147283 0.002371034119210944 0.007118840789646805 -0.0005641131265931987
2112 0.007661930342343499 0.012628934328247094 0.0034097327694328806 0.0009024605714613615
2113 0.012023425473086302 0.007271890615389637 -0.010367825619671023 0.0023681706138169024
2114 0.00740482522923769 0.005478959083312306 0.0016929253558395634 0.00036498516353996766
2115 0.010300423050936406 0.007998391801160996 -0.0030109926488784073 -0.0016241695998024433
2116 0.005046187314310276 0.008327854607317482 -0.0002834414313871497 -0.008296988536481606
2117 0.015589008371937182 0.0062549114184183565 0.014871266120388502 0.00033670159197558407
2118 0.02744428710217333 0.007581495451075914 0.008194628948431999 -0.00657275167045028
2119 0.006977123931903521 0.010337362872880375 0.0033980537008707653 0.003165777866403682
2120 0.008952624591147896 0.011869377610488544 0.007382292128673331 -0.011142076545819302
2121 0.011419120020834584 0.009066600552884534 -0.0014332104632239638 0.008713198592089228
2122 0.012296127469498501 0.010053122739961699 -0.006790426951709161 0.009922646681565951
2123 0.020346894310137757 0.012354121401770533 0.016090289691874503 0.010661748167028496
2124 0.01751266284404348 0.009538496179732353 0.001844517626087342 0.0024908755994372794
2125 0.01315691051457096 0.011350861547409639 -0.002913143808543463 -0.009097506450325338
2126 0.01872755087230972 0.0021470213613650727 -0.004380793586373988 -0.0007195225369789831
2127 0.015122458070196593 0.011037953286832151 0.011125566244543755 -0.009371829329034664
2128 0.016645788848221963 0.006264333112656711 -0.0023400360724753853 0.0031937485431152973
2129 0.010510947524259363 0.011567918576585134 -0.007835655241348513 0.00048416941105810266
2130 0.016743371720660188 0.0007875011903956229 -0.005175176103189306 -0.00018439681327725498
2131 0.01573592071201294 0.004721944671304706 0.01513616130298493 0.004223747039402825
2132 0.01628276457944047 0.009348712635585779 0.015441628113193911 -0.008469964145594816
2133 0.017767053669329357 0.00652254440104448 0.0030075729646515405 -0.005250715130065142
2134 0.024342058963483956 0.00434100162152656 -0.021133829896964874 0.0002999654473432198
2135 0.004395897268497622 0.006770747163308342 -0.0015488335579970367 0.006309439929986036
2136 0.01778453469864306 0.010940647933051224 0.0058263965893331 0.0075031277467351365
2137 0.012326582980798622 0.00887858946775887 -0.00735908042525848 -0.002331336630852512
2138 0.0008828187505542631 0.006917138007705724 -0.0007628199253913882 -0.003280591750685489
2139 0.012736400740856729 0.006039245742244317 -0.005885449050873169 0.005642084046113139
2140 0.01094378808727059 0.010613565703699505 0.00980326553762275 -0.009735246697302073
2141 0.015477880138385544 0.0013888746209041007 0.014119395704563751 0.001387339922988715
2142 0.010738904865908642 0.006836120613062824 0.010683228057906256 -0.006031015551260238
2143 0.026565855135486986 0.0036119730079017445 -0.0060299901185934075 -0.0007365105926228942
2144 0.018779838978016494 0.0042731039052956886 0.018704669940593444 0.003913996427927985
2145 0.00579052914394513 0.005089490615668106 -0.0053808506885053035 -0.004988951262800916
2146 0.014680214128507328 0.006058555171754992 0.0026279069089349513 0.0027057410968394317
2147 0.01168187348027964 0.008998568465483078 0.011540980024059063 0.004978202829104286
2148 0.003678706342937232 0.001474585991213383 -0.003368113830012758 0.000995541217828059
2149 0.006263800323321954 0.006405278480873898 -0.005029345906617101 0.0030137804135283563


==> zoomed_data_100.csv <==
index init_abs end_abs init_real end_real
1950 0.0020615929543951017 0.006790374375444574 -0.001691188443256034 0.004866199210035875
1951 0.0040656294489183715 0.00763201652674107 0.0020978738392834376 0.005065148104412676
1952 0.0048285976869113355 0.005566938238004116 0.004670456207558017 0.0022746976726950243
1953 0.003194709217968043 0.009230044618324358 -0.0031121239581251366 0.008378423160244747
1954 0.005456516150364062 0.003820940165170056 0.004282000576564939 0.002846641619278993
1955 0.010686121940476743 0.0032590460631961933 -0.0053507621260569975 -0.0005509100849395516
1956 0.008254069410272912 0.010224784702897243 0.008217839120085635 -0.009748637053943007
1957 0.006337807079350475 0.006751197437776507 0.004070250546164475 0.006646958811199282
1958 0.0014526655980466204 0.004536243097695952 3.4445533153192384e-05 -0.002715380464864537
1959 0.0016958628179456836 0.0016458974909437931 0.00019851426118495396 -0.0006963916678954073
1960 0.005577384681418341 0.0038003932956452813 0.0034093659171479038 0.0034081472908343443
1961 0.01177075590769365 0.005184828214794618 0.006275044669115037 -0.005079412398775216
1962 0.0013027951680550194 0.009962285604621165 -0.0008781279333449324 -0.009935764008322757
1963 0.005954941122170675 0.0012029100897788028 -0.004534654156592681 0.0002351230800456763
1964 0.011380855560054222 0.010838060116048006 -0.0056079649566305 -0.009913953960325893
1965 0.016401599871452486 0.011999113426147776 -0.006366733915095986 0.0021859299828748467
1966 0.003641819615228991 0.003671664786382252 -0.0033789877586976077 0.0019686909819194064
1967 0.006546518798401446 0.01164942957300324 0.0050471561441803175 0.008399261072348195
1968 0.008038868876057387 0.014626483519686782 -0.0009835121207180141 0.0009062642149991824
1969 0.012830823834116276 0.003609073864147875 0.009882682900493317 0.0028929731347488016
1970 0.012675268606881474 0.005077881042144919 0.009106797991473044 -0.004752707543939734
1971 0.010151897210961327 0.006733212012404723 -0.010090781071534001 -0.004266586182127379
1972 0.005682747427829856 0.007491055453619356 0.005235061551534172 -0.0024449090027239477
1973 0.004060342860824351 0.012265752484625976 0.0028810051194068658 -0.002025227515740262
1974 0.009423058849311048 0.003874811930872491 -9.473591352254341e-05 -0.002258174163602264
1975 0.008491002027244707 0.0066977377245962585 0.003970404567014082 -0.0022560133765869364
1976 0.009496010720027539 0.009931678770415708 -0.007208918233027751 -0.00614785624532523
1977 0.007023504735595962 0.007290142008578547 0.004860904646697854 0.007017089791218357
1978 0.005042263956959757 0.017504577212549364 -0.0016955565055659985 -0.0077089189250769755
1979 0.007360540271874238 0.002073905520910073 0.003995020396181325 -0.0015453500245990674
1980 0.010204517459106423 0.00868809809391605 -0.010053747193643537 -0.008680021374954211
1981 0.015290650990486718 0.00429963170216761 0.0029854901600946952 -0.004287088987813968
1982 0.012749533572015146 0.007732619774488985 -0.009603705473900786 0.00674210086477
1983 0.002051004252126041 0.010145850012036084 -0.0018201131918667921 0.008938217050498997
1984 0.00527881304863266 0.004162153415488333 0.0009560874841004834 -0.004157505522455651
1985 0.006952367365956857 0.006645919372952207 0.003522628373647428 -0.0066315235635327156
1986 0.008976158366070502 0.017150295665804123 -0.008740801949327128 -0.016894453848094317
1987 0.0038193654374255284 0.0011534546784331915 -0.0026509587169384384 0.00024113517137032322
1988 0.003394152396096541 0.007372596497990255 -0.0026742735535463485 -0.002385028748890212
1989 0.004802041738309227 0.0062639611299103145 0.004076061058000683 -0.0013876942206512246
1990 0.013315007993908431 0.019552878086619246 -0.008741381612083652 0.015517119764740931
1991 0.004028875591088337 0.014997035952970337 -0.002918660462202067 0.014777756047107937
1992 0.010160973170602128 0.014093669797728947 -0.004316926350955488 0.014059452228572253
1993 0.010816830920115884 0.0035796233902620623 0.003220794760866668 -0.0022223140516492448
1994 0.00649784084152184 0.0031700810749673855 0.0002378592473468833 0.0020729630724863066
1995 0.02676124484900428 0.019563024933508717 -0.0032182409223193527 -0.014476615836587934
1996 0.005363986856349214 0.005390779467694784 -0.0010809752465889737 0.005048545010613409
1997 0.009062975185793286 0.009208360430360633 -0.00794085739650262 -0.0009922410349227475
1998 0.009936736851933496 0.013305080839204632 0.00820220171370704 -0.0035090427612622646
1999 0.010914842145312053 0.029664377890298195 0.0071228324016338876 -0.010315565098906371
2000 0.012043259779026063 0.011097560328234548 -0.010934464592005732 -0.00415146301207816
2001 0.0034984713657896607 0.015129541523379945 0.0028390731078226797 -0.011967794965926596
2002 0.015034915498684184 0.0025238608902605876 0.013667432106521845 0.0023487422794374463
2003 0.013603050917639017 0.02346445931686761 -0.007929795896743736 -0.020754491192353064
2004 0.02136772662514729 0.006318369835256339 0.00410125609244799 -0.0009944075558960116
2005 0.0076093547986532195 0.01874135376159508 -0.00734239638361367 -0.013317451267632471
2006 0.02094247420553772 0.012619154731601114 0.020835369109476448 0.005810928521473548
2007 0.007567114460881773 0.014311445465031427 -0.005025525605137115 0.008368183354063063
2008 0.021838380764874696 0.024036035361659124 0.008849692167797846 -0.02402405652525162
2009 0.014870666121321771 0.018938279802097183 -0.012295458671602442 0.005417238535335773
2010 0.016527153473121114 0.020858604257392274 0.006612144488734286 -0.02039408820255745
2011 0.010539645164690574 0.019319089509702313 0.005381584421049019 -0.01067391690361036
2012 0.023746739693953193 0.02055095760060964 -0.01755966346098679 -0.017076156593529672
2013 0.023905470175543727 0.02393519985654119 0.0156813333100835 -0.015589918108542478
2014 0.010595030734517483 0.013762250207078826 0.009853029215247602 -0.013717055127732958
2015 0.007841956754805804 0.01092271188263057 0.0017516826368403646 8.905956883420788e-05
2016 0.016968987056885446 0.018939001221531006 0.009906482806008948 -0.0186673267825452
2017 0.02737874921373722 0.011068576491386022 0.027370885621106317 0.002118434628857545
2018 0.02583939455485938 0.03754079711947924 0.023751653140631806 0.03746141080126609
2019 0.005955209925356468 0.010020851460443795 -0.00526175336613478 -0.009562393215752979
2020 0.02723629870114769 0.03194871182313478 -0.025060014963590595 0.014801087760244351
2021 0.02700086989173118 0.009270006538197689 0.019442369421997563 0.0025251145578003243
2022 0.02726646056710755 0.027318737897361348 0.015421409350525972 0.006023441886202465
2023 0.030005006942594753 0.015017685468787435 0.001545406255731607 -0.009982576369201248
2024 0.01765849507382306 0.03079457251299788 -0.011913922127091268 -0.006091105322060401
2025 0.024809702233032124 0.035661137040981075 -0.023908618861306442 -0.028095523281486408
2026 0.015864435174562763 0.017191258287665996 0.011396347367532554 -0.014078737148598955
2027 0.06109502541826327 0.04745492535459129 -0.019755003334887382 0.044373872796393155
2028 0.02326105938310883 0.02048381744594372 -0.021161900113872062 0.019628314493774206
2029 0.024224773683319406 0.031769284392160445 0.023447066969201447 -0.03005526493382272
2030 0.049398611839648346 0.05886655399934341 0.023800338836976197 -0.04952969942133952
2031 0.005389103843555886 0.017438765505867215 -0.0022644754498260884 0.003806372941768134
2032 0.047300141034037124 0.04371802697391977 0.02621763483937909 -0.032523144476709974
2033 0.00873057050010046 0.007865332128653852 0.006297061957028222 -0.007767988491300503
2034 0.03991813576483643 0.009853054029740346 0.026590644748775046 -0.002727233073590806
2035 0.017233832336237567 0.023344486438892635 -0.003713337914700343 -0.019381874562875066
2036 0.07915173234155849 0.06508352467902714 0.010833997264389569 -0.05517374372713646
2037 0.053958497867964264 0.061403401756019035 -0.010674253884580152 0.04799009821691962
2038 0.0590461319762965 0.026907989104694816 0.04380536944871031 -0.0035334697583555737
2039 0.03650823553201362 0.07957732819154584 0.025938942903860434 -0.018636252571744893
2040 0.09678596176585551 0.04620542803206222 -0.04498449015684161 -0.04453078782874403
2041 0.10654072210679363 0.24264386177866828 0.002724380973926391 0.16616270053787816
2042 0.14677408164696082 0.12256236728996414 0.0938044787049435 -0.00583524993829695
2043 0.11312458509139241 0.05183266326026314 -0.10938522778458219 -0.032246565259503306
2044 0.09731836027909135 0.12131783021363725 0.08596610891680107 -0.10784656886712848
2045 0.11685073715069234 0.3345669587652885 0.001657655843699131 -0.33377402378004184
2046 0.16938763336854776 0.2961946466003546 0.16340710138385922 0.16177048794482896
2047 0.6314850113203647 0.48690980990961724 0.42926417675414047 -0.37895933212356575
2048 0.43807866330689377 0.22680418580375825 0.16560217367227803 -0.22098464230630244
2049 0.3008876940573857 0.2212714596785095 -0.28812679005807396 -0.06585878467615296
2050 0.1576264103163589 0.32238033666740823 -0.14563892956652805 0.07612531631711777
2051 0.19027423071320126 0.24678105188158853 0.1752475986276172 -0.21391251766474573
2052 0.16721105075924705 0.20601475242244932 0.1289183726728105 -0.08363551798070748
2053 0.13169820400144003 0.046359087149768455 -0.021614415782876775 -0.02944600033830782
2054 0.03655338315458658 0.15779227188890277 0.03435407651492538 -0.01819433016580909
2055 0.008947432026890292 0.23226276001112622 0.008716339344332311 -0.1941328187664598
2056 0.12526968574337569 0.012841529614779145 -0.10097852568169034 -0.012824527994081713
2057 0.11502682131335612 0.0474372046016352 -0.11210806854506743 0.0363759494708798
2058 0.027608022189514112 0.015803202015174975 0.010551811331135938 0.014767551012745076
2059 0.02225030323589438 0.02601465775477443 0.022063442657194354 0.025862633321199053
2060 0.083370811271503 0.08413136207414655 0.04168337192627598 -0.034693374788944874
2061 0.0351840934991942 0.010151236324871159 0.01656968194340315 -0.006101678087691987
2062 0.015311051837694229 0.024995420945534787 -0.014401399482099269 0.019104552401681192
2063 0.023332661639222662 0.01297836489768266 -0.01697110624088901 0.012284571142221312
2064 0.02089767691068222 0.02992067492335259 0.019441892755809452 0.029899630680266513
2065 0.04931231024710622 0.0543291273243122 0.04487310079783986 -0.03549428179854069
2066 0.02222639340616878 0.019218325196358625 0.01724546140323651 -0.003744273853830146
2067 0.03636978579472415 0.030074949196958776 -0.006469676996203812 -0.021117564750594054
2068 0.02040226564809093 0.020473494734220412 0.00406029284590634 0.01726576094918295
2069 0.02733025509623619 0.009180378159040027 -0.0009232775530682879 -0.007779430219068263
2070 0.0123767830551358 0.021594951858332562 0.006880851483623755 -0.008705302050441904
2071 0.03162196157046158 0.01823292450636649 0.007795122523501254 -0.00955627041902088
2072 0.010043282290284013 0.014021609286165191 0.0059049478196468155 0.00021842105599758363
2073 0.01702094193985403 0.01637736370202066 -0.0044942289417661116 0.0016800280330945424
2074 0.025907156472545174 0.02157655408582238 0.00838596877374023 -0.021448309136852854
2075 0.010717404106795107 0.024158622075947895 0.005448520574846152 -0.021028143088393306
2076 0.018974622743572273 0.012369971489126066 -0.00106122130291222 0.009282520358163716
2077 0.018078462272920315 0.013433175484358248 -0.011909661501053583 0.005174241600628256
2078 0.03497172709205077 0.02285250313743871 0.002733252576625499 -0.0014053779700011638
2079 0.009941681030815568 0.013572506239898328 -0.007631460230492716 0.0132142610015707
2080 0.0050560413102910574 0.008215997346796408 0.00027027101377401826 0.0018818992977552812
2081 0.006465009828654041 0.006237286037092429 -0.0017044047634376248 -0.0029126771296294277
2082 0.030371800155522405 0.033280575724868894 0.009544089056610645 0.025200506624365016
2083 0.0164935493065793 0.012658820713409786 0.013552154403375045 0.012397401853876623
2084 0.0036528493219047057 0.011528906043463983 -0.0025474857815427463 -0.01112009144879681
2085 0.008030055680893591 0.009099117423668564 0.007058579620341851 0.007628680852586923
2086 0.012197289634524192 0.009249012361800719 0.009827368368161803 0.004108124310997463
2087 0.002971976810956672 0.012504656544522921 -0.0029393398745444087 -0.011904175817093804
2088 0.028347762593040903 0.016811985290394654 -0.0171606598936925 -0.006784733027953663
2089 0.00748973379185942 0.02792583335897011 -0.004714824673599916 0.02186336057738046
2090 0.009539897413890006 0.01919293967765841 -0.006397027560237188 -0.010144776771787095
2091 0.014215732097839643 0.017393597414315957 0.0005765421324150799 0.00417983686728627
2092 0.017247570926483897 0.012822827949637697 -0.01723610398042325 -0.00828543336198057
2093 0.00345431398318638 0.010520435934417134 0.002591605492598573 -0.007939069625010734
2094 0.009928040913395463 0.005778510584133684 0.009308440877773988 -0.004855262539074926
2095 0.013397184460568671 0.011826034722637133 0.011519766113618131 -0.0027026963223802164
2096 0.013611291679881603 0.01136585193640161 -0.004529770393899303 -0.0010926456888412767
2097 0.010131929389887334 0.0120804030431815 -0.00951961575142296 0.001988358830029574
2098 0.014784484074015988 0.004296262259274911 -0.0031428702203639995 -0.0022708283487650176
2099 0.004826279725093225 0.005232928177411281 -0.0033259300851246573 -0.004798970031450468
2100 0.006137934118423585 0.014728159327690393 -0.0009117181330256921 -0.009579385517275926
2101 0.009191837500599643 0.012091892914107488 -0.007514800872059393 -0.0022401974562692357
2102 0.016304798911180772 0.023494705632259166 -0.003914603124378318 -0.012120335684529584
2103 0.006560771601073142 0.010071327045433195 -0.005453985892386553 0.008876929566484467
2104 0.0027525798796757713 0.006772561370583616 0.0002689921547161774 -0.006693757761456565
2105 0.004824892358594481 0.00566072733553982 -0.0030614123715039386 -0.00517252870072729
2106 0.006306195650836894 0.005122981295186643 -0.003640747568990527 -0.004181377931224012
2107 0.0014431573965294545 0.0058175600734977455 -0.0004436666577102999 -0.002072203238999794
2108 0.012872238985236253 0.008566010138051154 0.005162323588162052 -0.0023743029031755482
2109 0.010261593177397709 0.01058721860360399 0.00990288089037037 0.004284074140862335
2110 0.012863617431367116 0.015427792127864791 0.012424289328550898 -0.010322171142286117
2111 0.017983213935405352 0.017677524342427108 -0.010870255540981059 -0.01169469719728903
2112 0.007006476569061544 0.014113147451443701 -0.006824042293010585 -0.007369304158647501
2113 0.008532374271547386 0.004750724507031894 -0.008200470535646862 0.0028895032838614576
2114 0.005920352151934584 0.011043677652902385 0.005847757600505119 0.004971889432041325
2115 0.010671937381776011 0.006003914398653062 -0.008566705429536175 0.005902113235644914
2116 0.007070871853422453 0.006314775027808873 0.007030402564184511 -0.0021053770267086282
2117 0.009294901404704963 0.01340343740233665 -0.008573183174358652 -0.005112306437050561
2118 0.005181082215947215 0.00700928005895338 0.004249499127177494 -0.006434417786600782
2119 0.008635050515820296 0.007764943015777343 -0.0036567289513048163 -0.005160568635804801
2120 0.0011156402782726913 0.009965659270062942 0.0010572227649399762 -0.006275997448623274
2121 0.006426807428659141 0.00574362074563267 -0.0064185891678391754 -0.005684163273023102
2122 0.013778542822503622 0.010112340198215594 -0.013698337425796757 -0.005192247344852695
2123 0.004877381794612766 0.005582634992274089 -0.0024936980237763 0.0019786838373200663
2124 0.002508111390172446 0.010524936765958164 0.0011263149015671684 -0.005250750040422499
2125 0.00551298169258183 0.014683895266877854 0.005197171174409693 0.00934755150292097
2126 0.013413368803764864 0.008948195247740815 -0.011780430529067304 0.005565009013854641
2127 0.004260019754672599 0.006062328034635518 -0.0019392380017391937 0.004659957599829309
2128 0.003345670295575555 0.004665299642040449 0.0030602253471218787 -0.003960384016500397
2129 0.005758803102028651 0.00418800818387155 0.005536328526925656 0.0031686333628921123
2130 0.006124510625534075 0.01645256712528252 0.004827668232313206 -0.013379322982214116
2131 0.0073095703996273595 0.005311401909135861 0.0011593385859446836 -0.004717955735881201
2132 0.010472517442482723 0.006146986528000189 0.00829416068110126 0.005480692904430016
2133 0.00306891937513454 0.0057027206001948934 0.002921702124419346 0.0016114139489945424
2134 0.006202564004304716 0.005203688770420914 -0.00013745152434600043 0.005125603808119761
2135 0.005000990551263508 0.0070210662017783435 0.003561139515953846 0.006839284074119955
2136 0.009236550138846446 0.008095345428267006 -0.007940371422674092 0.005294784890825268
2137 0.0056449982475099735 0.004770988197857706 0.003592609838187536 0.002363534374084998
2138 0.008069183560634676 0.0020243953655669175 0.007900002453032273 0.0019982794978739378
2139 0.006305508849580082 0.012540933412059266 -0.006088492494071443 -0.005750564354883129
2140 0.009892734184234366 0.002095033406837076 0.007454618051439944 -0.0008842807236545966
2141 0.006660106552949792 0.009058870571433618 -0.001902882803273728 0.0014725391203567403
2142 0.010427836814832966 0.006932040275353713 0.004128226332675674 -0.006750858219351686
2143 0.00594221988849661 0.01102756804566696 -0.0034064365168115997 0.005629585987030891
2144 0.00533633249212813 0.005433620100742096 -0.0005139530807158748 0.0014695755922087888
2145 0.00881391104953786 0.012190670601768 0.008800814513419035 0.005601625653971444
2146 0.008434348594928677 0.006548161918045277 -0.004920262460097859 -0.0052652793756149405
2147 0.007883240071430353 0.007732590451183322 -0.002666358698711411 0.0008327528239022225
2148 0.01009294371836605 0.004896595530438962 -0.0026315804119300197 -0.0009781069602164065
2149 0.003703580138629354 0.007888211123605361 -0.0021089912686097327 -0.005895015532442677

